MotifRetro: Exploring the Combinability-Consistency Trade-offs in retrosynthesis via Dynamic Motif Editing

Is there a unified framework for graph-based retrosynthesis prediction? Through analysis of full-, semi-, and non-template retrosynthesis methods, we discovered that they strive to strike an optimal balance between combinability and consistency: \textit{Should atoms be combined as motifs to simplify the molecular editing process, or should motifs be broken down into atoms to reduce the vocabulary and improve predictive consistency?} Recent works have studied several specific cases, while none of them explores different combinability-consistency trade-offs. Therefore, we propose MotifRetro, a dynamic motif editing framework for retrosynthesis prediction that can explore the entire trade-off space and unify graph-based models. MotifRetro comprises two components: RetroBPE, which controls the combinability-consistency trade-off, and a motif editing model, where we introduce a novel LG-EGAT module to dynamiclly add motifs to the molecule. We conduct extensive experiments on USPTO-50K to explore how the trade-off affects the model performance and finally achieve state-of-the-art performance.

==> arxiv- Exploring the Combinability-Consistency Trade-offs in retrosynthesis via Dynamic Motif Editing/figs/framework_states/states.txt <==
Delete bond (5, 7)
Add Motif [*:5][O:59][C:60]([CH3:61])=[O:90]
Add Motif [*:61][c:65]1[cH:66][s:67][cH:68][n:89]1
Add Motif [*:61]=[NH:62]
Add Motif [*:62][O:63][CH3:64]
Add Motif [*:68][NH:69][CH3:70]
Add Motif [*:70][c:71]1[cH:72][cH:73][cH:74][cH:75][cH:76]1
Add Motif [*:70][c:77]1[cH:78][cH:79][cH:80][cH:81][cH:82]1
Add Motif [*:70][c:83]1[cH:84][cH:85][cH:86][cH:87][cH:88]1
Stop


[CH3:1][O:2][N:3]=[C:4]([C:5](=[O:6])[NH:7][CH:8]1[C:9](=[O:10])[N:11]2[C:12]([C:13](=[O:14])[O:15][CH:16]([c:17]3[cH:18][cH:19][cH:20][cH:21][cH:22]3)[c:23]3[cH:24][cH:25][cH:26][cH:27][cH:28]3)=[C:29]([CH3:30])[CH2:31][S:32][CH:33]12)[c:34]1[cH:35][s:36][c:37]([NH:38][C:39]([c:40]2[cH:41][cH:42][cH:43][cH:44][cH:45]2)([c:46]2[cH:47][cH:48][cH:49][cH:50][cH:51]2)[c:52]2[cH:53][cH:54][cH:55][cH:56][cH:57]2)[n:58]1
[CH3:1][O:2][N:3]=[C:4]([CH:5]=[O:6])[c:34]1[cH:35][s:36][c:37]([NH:38][C:39]([c:40]2[cH:41][cH:42][cH:43][cH:44][cH:45]2)([c:46]2[cH:47][cH:48][cH:49][cH:50][cH:51]2)[c:52]2[cH:53][cH:54][cH:55][cH:56][cH:57]2)[n:58]1.[NH2:7][CH:8]1[C:9](=[O:10])[N:11]2[C:12]([C:13](=[O:14])[O:15][CH:16]([c:17]3[cH:18][cH:19][cH:20][cH:21][cH:22]3)[c:23]3[cH:24][cH:25][cH:26][cH:27][cH:28]3)=[C:29]([CH3:30])[CH2:31][S:32][CH:33]12
[CH3:1][O:2][N:3]=[C:4]([C:5](=[O:6])[O:59][C:60]([CH3:61])=[O:90])[c:34]1[cH:35][s:36][c:37]([NH:38][C:39]([c:40]2[cH:41][cH:42][cH:43][cH:44][cH:45]2)([c:46]2[cH:47][cH:48][cH:49][cH:50][cH:51]2)[c:52]2[cH:53][cH:54][cH:55][cH:56][cH:57]2)[n:58]1.[NH2:7][CH:8]1[C:9](=[O:10])[N:11]2[C:12]([C:13](=[O:14])[O:15][CH:16]([c:17]3[cH:18][cH:19][cH:20][cH:21][cH:22]3)[c:23]3[cH:24][cH:25][cH:26][cH:27][cH:28]3)=[C:29]([CH3:30])[CH2:31][S:32][CH:33]12
[CH3:1][O:2][N:3]=[C:4]([C:5](=[O:6])[O:59][C:60]([CH2:61][c:65]1[cH:66][s:67][cH:68][n:89]1)=[O:90])[c:34]1[cH:35][s:36][c:37]([NH:38][C:39]([c:40]2[cH:41][cH:42][cH:43][cH:44][cH:45]2)([c:46]2[cH:47][cH:48][cH:49][cH:50][cH:51]2)[c:52]2[cH:53][cH:54][cH:55][cH:56][cH:57]2)[n:58]1.[NH2:7][CH:8]1[C:9](=[O:10])[N:11]2[C:12]([C:13](=[O:14])[O:15][CH:16]([c:17]3[cH:18][cH:19][cH:20][cH:21][cH:22]3)[c:23]3[cH:24][cH:25][cH:26][cH:27][cH:28]3)=[C:29]([CH3:30])[CH2:31][S:32][CH:33]12
[CH3:1][O:2][N:3]=[C:4]([C:5](=[O:6])[O:59][C:60]([C:61](=[NH:62])[c:65]1[cH:66][s:67][cH:68][n:89]1)=[O:90])[c:34]1[cH:35][s:36][c:37]([NH:38][C:39]([c:40]2[cH:41][cH:42][cH:43][cH:44][cH:45]2)([c:46]2[cH:47][cH:48][cH:49][cH:50][cH:51]2)[c:52]2[cH:53][cH:54][cH:55][cH:56][cH:57]2)[n:58]1.[NH2:7][CH:8]1[C:9](=[O:10])[N:11]2[C:12]([C:13](=[O:14])[O:15][CH:16]([c:17]3[cH:18][cH:19][cH:20][cH:21][cH:22]3)[c:23]3[cH:24][cH:25][cH:26][cH:27][cH:28]3)=[C:29]([CH3:30])[CH2:31][S:32][CH:33]12
[CH3:1][O:2][N:3]=[C:4]([C:5](=[O:6])[O:59][C:60]([C:61](=[N:62][O:63][CH3:64])[c:65]1[cH:66][s:67][cH:68][n:89]1)=[O:90])[c:34]1[cH:35][s:36][c:37]([NH:38][C:39]([c:40]2[cH:41][cH:42][cH:43][cH:44][cH:45]2)([c:46]2[cH:47][cH:48][cH:49][cH:50][cH:51]2)[c:52]2[cH:53][cH:54][cH:55][cH:56][cH:57]2)[n:58]1.[NH2:7][CH:8]1[C:9](=[O:10])[N:11]2[C:12]([C:13](=[O:14])[O:15][CH:16]([c:17]3[cH:18][cH:19][cH:20][cH:21][cH:22]3)[c:23]3[cH:24][cH:25][cH:26][cH:27][cH:28]3)=[C:29]([CH3:30])[CH2:31][S:32][CH:33]12
[CH3:1][O:2][N:3]=[C:4]([C:5](=[O:6])[O:59][C:60]([C:61](=[N:62][O:63][CH3:64])[c:65]1[cH:66][s:67][c:68]([NH:69][CH3:70])[n:89]1)=[O:90])[c:34]1[cH:35][s:36][c:37]([NH:38][C:39]([c:40]2[cH:41][cH:42][cH:43][cH:44][cH:45]2)([c:46]2[cH:47][cH:48][cH:49][cH:50][cH:51]2)[c:52]2[cH:53][cH:54][cH:55][cH:56][cH:57]2)[n:58]1.[NH2:7][CH:8]1[C:9](=[O:10])[N:11]2[C:12]([C:13](=[O:14])[O:15][CH:16]([c:17]3[cH:18][cH:19][cH:20][cH:21][cH:22]3)[c:23]3[cH:24][cH:25][cH:26][cH:27][cH:28]3)=[C:29]([CH3:30])[CH2:31][S:32][CH:33]12
[CH3:1][O:2][N:3]=[C:4]([C:5](=[O:6])[O:59][C:60]([C:61](=[N:62][O:63][CH3:64])[c:65]1[cH:66][s:67][c:68]([NH:69][CH2:70][c:71]2[cH:72][cH:73][cH:74][cH:75][cH:76]2)[n:89]1)=[O:90])[c:34]1[cH:35][s:36][c:37]([NH:38][C:39]([c:40]2[cH:41][cH:42][cH:43][cH:44][cH:45]2)([c:46]2[cH:47][cH:48][cH:49][cH:50][cH:51]2)[c:52]2[cH:53][cH:54][cH:55][cH:56][cH:57]2)[n:58]1.[NH2:7][CH:8]1[C:9](=[O:10])[N:11]2[C:12]([C:13](=[O:14])[O:15][CH:16]([c:17]3[cH:18][cH:19][cH:20][cH:21][cH:22]3)[c:23]3[cH:24][cH:25][cH:26][cH:27][cH:28]3)=[C:29]([CH3:30])[CH2:31][S:32][CH:33]12
[CH3:1][O:2][N:3]=[C:4]([C:5](=[O:6])[O:59][C:60]([C:61](=[N:62][O:63][CH3:64])[c:65]1[cH:66][s:67][c:68]([NH:69][CH:70]([c:71]2[cH:72][cH:73][cH:74][cH:75][cH:76]2)[c:77]2[cH:78][cH:79][cH:80][cH:81][cH:82]2)[n:89]1)=[O:90])[c:34]1[cH:35][s:36][c:37]([NH:38][C:39]([c:40]2[cH:41][cH:42][cH:43][cH:44][cH:45]2)([c:46]2[cH:47][cH:48][cH:49][cH:50][cH:51]2)[c:52]2[cH:53][cH:54][cH:55][cH:56][cH:57]2)[n:58]1.[NH2:7][CH:8]1[C:9](=[O:10])[N:11]2[C:12]([C:13](=[O:14])[O:15][CH:16]([c:17]3[cH:18][cH:19][cH:20][cH:21][cH:22]3)[c:23]3[cH:24][cH:25][cH:26][cH:27][cH:28]3)=[C:29]([CH3:30])[CH2:31][S:32][CH:33]12
[CH3:1][O:2][N:3]=[C:4]([C:5](=[O:6])[O:59][C:60]([C:61](=[N:62][O:63][CH3:64])[c:65]1[cH:66][s:67][c:68]([NH:69][C:70]([c:71]2[cH:72][cH:73][cH:74][cH:75][cH:76]2)([c:77]2[cH:78][cH:79][cH:80][cH:81][cH:82]2)[c:83]2[cH:84][cH:85][cH:86][cH:87][cH:88]2)[n:89]1)=[O:90])[c:34]1[cH:35][s:36][c:37]([NH:38][C:39]([c:40]2[cH:41][cH:42][cH:43][cH:44][cH:45]2)([c:46]2[cH:47][cH:48][cH:49][cH:50][cH:51]2)[c:52]2[cH:53][cH:54][cH:55][cH:56][cH:57]2)[n:58]1.[NH2:7][CH:8]1[C:9](=[O:10])[N:11]2[C:12]([C:13](=[O:14])[O:15][CH:16]([c:17]3[cH:18][cH:19][cH:20][cH:21][cH:22]3)[c:23]3[cH:24][cH:25][cH:26][cH:27][cH:28]3)=[C:29]([CH3:30])[CH2:31][S:32][CH:33]12
[CH3:1][O:2][N:3]=[C:4]([C:5](=[O:6])[O:59][C:60]([C:61](=[N:62][O:63][CH3:64])[c:65]1[cH:66][s:67][c:68]([NH:69][C:70]([c:71]2[cH:72][cH:73][cH:74][cH:75][cH:76]2)([c:77]2[cH:78][cH:79][cH:80][cH:81][cH:82]2)[c:83]2[cH:84][cH:85][cH:86][cH:87][cH:88]2)[n:89]1)=[O:90])[c:34]1[cH:35][s:36][c:37]([NH:38][C:39]([c:40]2[cH:41][cH:42][cH:43][cH:44][cH:45]2)([c:46]2[cH:47][cH:48][cH:49][cH:50][cH:51]2)[c:52]2[cH:53][cH:54][cH:55][cH:56][cH:57]2)[n:58]1.[NH2:7][CH:8]1[C:9](=[O:10])[N:11]2[C:12]([C:13](=[O:14])[O:15][CH:16]([c:17]3[cH:18][cH:19][cH:20][cH:21][cH:22]3)[c:23]3[cH:24][cH:25][cH:26][cH:27][cH:28]3)=[C:29]([CH3:30])[CH2:31][S:32][CH:33]12

==> figs/framework_states/states.txt <==
Delete bond (5, 7)
Add Motif [*:5][O:59][C:60]([CH3:61])=[O:90]
Add Motif [*:61][c:65]1[cH:66][s:67][cH:68][n:89]1
Add Motif [*:61]=[NH:62]
Add Motif [*:62][O:63][CH3:64]
Add Motif [*:68][NH:69][CH3:70]
Add Motif [*:70][c:71]1[cH:72][cH:73][cH:74][cH:75][cH:76]1
Add Motif [*:70][c:77]1[cH:78][cH:79][cH:80][cH:81][cH:82]1
Add Motif [*:70][c:83]1[cH:84][cH:85][cH:86][cH:87][cH:88]1
Stop


[CH3:1][O:2][N:3]=[C:4]([C:5](=[O:6])[NH:7][CH:8]1[C:9](=[O:10])[N:11]2[C:12]([C:13](=[O:14])[O:15][CH:16]([c:17]3[cH:18][cH:19][cH:20][cH:21][cH:22]3)[c:23]3[cH:24][cH:25][cH:26][cH:27][cH:28]3)=[C:29]([CH3:30])[CH2:31][S:32][CH:33]12)[c:34]1[cH:35][s:36][c:37]([NH:38][C:39]([c:40]2[cH:41][cH:42][cH:43][cH:44][cH:45]2)([c:46]2[cH:47][cH:48][cH:49][cH:50][cH:51]2)[c:52]2[cH:53][cH:54][cH:55][cH:56][cH:57]2)[n:58]1
[CH3:1][O:2][N:3]=[C:4]([CH:5]=[O:6])[c:34]1[cH:35][s:36][c:37]([NH:38][C:39]([c:40]2[cH:41][cH:42][cH:43][cH:44][cH:45]2)([c:46]2[cH:47][cH:48][cH:49][cH:50][cH:51]2)[c:52]2[cH:53][cH:54][cH:55][cH:56][cH:57]2)[n:58]1.[NH2:7][CH:8]1[C:9](=[O:10])[N:11]2[C:12]([C:13](=[O:14])[O:15][CH:16]([c:17]3[cH:18][cH:19][cH:20][cH:21][cH:22]3)[c:23]3[cH:24][cH:25][cH:26][cH:27][cH:28]3)=[C:29]([CH3:30])[CH2:31][S:32][CH:33]12
[CH3:1][O:2][N:3]=[C:4]([C:5](=[O:6])[O:59][C:60]([CH3:61])=[O:90])[c:34]1[cH:35][s:36][c:37]([NH:38][C:39]([c:40]2[cH:41][cH:42][cH:43][cH:44][cH:45]2)([c:46]2[cH:47][cH:48][cH:49][cH:50][cH:51]2)[c:52]2[cH:53][cH:54][cH:55][cH:56][cH:57]2)[n:58]1.[NH2:7][CH:8]1[C:9](=[O:10])[N:11]2[C:12]([C:13](=[O:14])[O:15][CH:16]([c:17]3[cH:18][cH:19][cH:20][cH:21][cH:22]3)[c:23]3[cH:24][cH:25][cH:26][cH:27][cH:28]3)=[C:29]([CH3:30])[CH2:31][S:32][CH:33]12
[CH3:1][O:2][N:3]=[C:4]([C:5](=[O:6])[O:59][C:60]([CH2:61][c:65]1[cH:66][s:67][cH:68][n:89]1)=[O:90])[c:34]1[cH:35][s:36][c:37]([NH:38][C:39]([c:40]2[cH:41][cH:42][cH:43][cH:44][cH:45]2)([c:46]2[cH:47][cH:48][cH:49][cH:50][cH:51]2)[c:52]2[cH:53][cH:54][cH:55][cH:56][cH:57]2)[n:58]1.[NH2:7][CH:8]1[C:9](=[O:10])[N:11]2[C:12]([C:13](=[O:14])[O:15][CH:16]([c:17]3[cH:18][cH:19][cH:20][cH:21][cH:22]3)[c:23]3[cH:24][cH:25][cH:26][cH:27][cH:28]3)=[C:29]([CH3:30])[CH2:31][S:32][CH:33]12
[CH3:1][O:2][N:3]=[C:4]([C:5](=[O:6])[O:59][C:60]([C:61](=[NH:62])[c:65]1[cH:66][s:67][cH:68][n:89]1)=[O:90])[c:34]1[cH:35][s:36][c:37]([NH:38][C:39]([c:40]2[cH:41][cH:42][cH:43][cH:44][cH:45]2)([c:46]2[cH:47][cH:48][cH:49][cH:50][cH:51]2)[c:52]2[cH:53][cH:54][cH:55][cH:56][cH:57]2)[n:58]1.[NH2:7][CH:8]1[C:9](=[O:10])[N:11]2[C:12]([C:13](=[O:14])[O:15][CH:16]([c:17]3[cH:18][cH:19][cH:20][cH:21][cH:22]3)[c:23]3[cH:24][cH:25][cH:26][cH:27][cH:28]3)=[C:29]([CH3:30])[CH2:31][S:32][CH:33]12
[CH3:1][O:2][N:3]=[C:4]([C:5](=[O:6])[O:59][C:60]([C:61](=[N:62][O:63][CH3:64])[c:65]1[cH:66][s:67][cH:68][n:89]1)=[O:90])[c:34]1[cH:35][s:36][c:37]([NH:38][C:39]([c:40]2[cH:41][cH:42][cH:43][cH:44][cH:45]2)([c:46]2[cH:47][cH:48][cH:49][cH:50][cH:51]2)[c:52]2[cH:53][cH:54][cH:55][cH:56][cH:57]2)[n:58]1.[NH2:7][CH:8]1[C:9](=[O:10])[N:11]2[C:12]([C:13](=[O:14])[O:15][CH:16]([c:17]3[cH:18][cH:19][cH:20][cH:21][cH:22]3)[c:23]3[cH:24][cH:25][cH:26][cH:27][cH:28]3)=[C:29]([CH3:30])[CH2:31][S:32][CH:33]12
[CH3:1][O:2][N:3]=[C:4]([C:5](=[O:6])[O:59][C:60]([C:61](=[N:62][O:63][CH3:64])[c:65]1[cH:66][s:67][c:68]([NH:69][CH3:70])[n:89]1)=[O:90])[c:34]1[cH:35][s:36][c:37]([NH:38][C:39]([c:40]2[cH:41][cH:42][cH:43][cH:44][cH:45]2)([c:46]2[cH:47][cH:48][cH:49][cH:50][cH:51]2)[c:52]2[cH:53][cH:54][cH:55][cH:56][cH:57]2)[n:58]1.[NH2:7][CH:8]1[C:9](=[O:10])[N:11]2[C:12]([C:13](=[O:14])[O:15][CH:16]([c:17]3[cH:18][cH:19][cH:20][cH:21][cH:22]3)[c:23]3[cH:24][cH:25][cH:26][cH:27][cH:28]3)=[C:29]([CH3:30])[CH2:31][S:32][CH:33]12
[CH3:1][O:2][N:3]=[C:4]([C:5](=[O:6])[O:59][C:60]([C:61](=[N:62][O:63][CH3:64])[c:65]1[cH:66][s:67][c:68]([NH:69][CH2:70][c:71]2[cH:72][cH:73][cH:74][cH:75][cH:76]2)[n:89]1)=[O:90])[c:34]1[cH:35][s:36][c:37]([NH:38][C:39]([c:40]2[cH:41][cH:42][cH:43][cH:44][cH:45]2)([c:46]2[cH:47][cH:48][cH:49][cH:50][cH:51]2)[c:52]2[cH:53][cH:54][cH:55][cH:56][cH:57]2)[n:58]1.[NH2:7][CH:8]1[C:9](=[O:10])[N:11]2[C:12]([C:13](=[O:14])[O:15][CH:16]([c:17]3[cH:18][cH:19][cH:20][cH:21][cH:22]3)[c:23]3[cH:24][cH:25][cH:26][cH:27][cH:28]3)=[C:29]([CH3:30])[CH2:31][S:32][CH:33]12
[CH3:1][O:2][N:3]=[C:4]([C:5](=[O:6])[O:59][C:60]([C:61](=[N:62][O:63][CH3:64])[c:65]1[cH:66][s:67][c:68]([NH:69][CH:70]([c:71]2[cH:72][cH:73][cH:74][cH:75][cH:76]2)[c:77]2[cH:78][cH:79][cH:80][cH:81][cH:82]2)[n:89]1)=[O:90])[c:34]1[cH:35][s:36][c:37]([NH:38][C:39]([c:40]2[cH:41][cH:42][cH:43][cH:44][cH:45]2)([c:46]2[cH:47][cH:48][cH:49][cH:50][cH:51]2)[c:52]2[cH:53][cH:54][cH:55][cH:56][cH:57]2)[n:58]1.[NH2:7][CH:8]1[C:9](=[O:10])[N:11]2[C:12]([C:13](=[O:14])[O:15][CH:16]([c:17]3[cH:18][cH:19][cH:20][cH:21][cH:22]3)[c:23]3[cH:24][cH:25][cH:26][cH:27][cH:28]3)=[C:29]([CH3:30])[CH2:31][S:32][CH:33]12
[CH3:1][O:2][N:3]=[C:4]([C:5](=[O:6])[O:59][C:60]([C:61](=[N:62][O:63][CH3:64])[c:65]1[cH:66][s:67][c:68]([NH:69][C:70]([c:71]2[cH:72][cH:73][cH:74][cH:75][cH:76]2)([c:77]2[cH:78][cH:79][cH:80][cH:81][cH:82]2)[c:83]2[cH:84][cH:85][cH:86][cH:87][cH:88]2)[n:89]1)=[O:90])[c:34]1[cH:35][s:36][c:37]([NH:38][C:39]([c:40]2[cH:41][cH:42][cH:43][cH:44][cH:45]2)([c:46]2[cH:47][cH:48][cH:49][cH:50][cH:51]2)[c:52]2[cH:53][cH:54][cH:55][cH:56][cH:57]2)[n:58]1.[NH2:7][CH:8]1[C:9](=[O:10])[N:11]2[C:12]([C:13](=[O:14])[O:15][CH:16]([c:17]3[cH:18][cH:19][cH:20][cH:21][cH:22]3)[c:23]3[cH:24][cH:25][cH:26][cH:27][cH:28]3)=[C:29]([CH3:30])[CH2:31][S:32][CH:33]12
[CH3:1][O:2][N:3]=[C:4]([C:5](=[O:6])[O:59][C:60]([C:61](=[N:62][O:63][CH3:64])[c:65]1[cH:66][s:67][c:68]([NH:69][C:70]([c:71]2[cH:72][cH:73][cH:74][cH:75][cH:76]2)([c:77]2[cH:78][cH:79][cH:80][cH:81][cH:82]2)[c:83]2[cH:84][cH:85][cH:86][cH:87][cH:88]2)[n:89]1)=[O:90])[c:34]1[cH:35][s:36][c:37]([NH:38][C:39]([c:40]2[cH:41][cH:42][cH:43][cH:44][cH:45]2)([c:46]2[cH:47][cH:48][cH:49][cH:50][cH:51]2)[c:52]2[cH:53][cH:54][cH:55][cH:56][cH:57]2)[n:58]1.[NH2:7][CH:8]1[C:9](=[O:10])[N:11]2[C:12]([C:13](=[O:14])[O:15][CH:16]([c:17]3[cH:18][cH:19][cH:20][cH:21][cH:22]3)[c:23]3[cH:24][cH:25][cH:26][cH:27][cH:28]3)=[C:29]([CH3:30])[CH2:31][S:32][CH:33]12
